Solo dwarfs IV: Comparing and contrasting satellite and isolated dwarf galaxies in the Local Group

We compare and contrast the stellar structures of isolated Local Group dwarf galaxies, as traced by their oldest stellar populations, with the satellite dwarf galaxies of the Milky Way and M31. All Local Group dwarfs with Mv < -6 and surface brightness < 26.5 mags. per square arcsec. are considered, taking advantage of measurements from surveys that use similar observations and analysis techniques. For the isolated dwarfs, we use the results from Solitary Local (Solo) Dwarf Galaxy Survey. We begin by confirming that the structural and dynamical properties of the two satellite populations are not obviously statistically different from each other, but we note that there many more satellites around M31 than around the Milky Way down to equivalent magnitude and surface brightness limits. We find that dwarfs in close proximity to a massive galaxy generally show more scatter in their Kormendy relations than those in isolation. Specifically, isolated Local Group dwarf galaxies show a tighter trend of half-light radius versus magnitude than the satellite populations, and similar effects are also seen for related parameters. There appears to be a transition in the structural and dynamical properties of the dwarf galaxy population around ~400 kpc from the Milky Way and M31, such that the smallest, faintest, most circular dwarf galaxies are found closer than this separation. We discuss the impact of selection effects on our analysis, and we argue that our results point to the significance of tidal interactions on the population of systems within approximately 400 kpc from the MW and M31.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
